Data Considerations in Graph Representation Learning for Supply Chain Networks

Supply chain network data is a valuable asset for businesses wishing to understand their ethical profile, security of supply, and efficiency. Possession of a dataset alone however is not a sufficient enabler of actionable decisions due to incomplete information. In this paper, we present a graph representation learning approach to uncover hidden dependency links that focal companies may not be aware of. To the best of our knowledge, our work is the first to represent a supply chain as a heterogeneous knowledge graph with learnable embeddings. We demonstrate that our representation facilitates state-of-the-art performance on link prediction of a global automotive supply chain network using a relational graph convolutional network. It is anticipated that our method will be directly applicable to businesses wishing to sever links with nefarious entities and mitigate risk of supply failure. More abstractly, it is anticipated that our method will be useful to inform representation learning of supply chain networks for downstream tasks beyond link prediction.

==> notes.txt <==
Put Notes here.

We invite researchers to submit their recent work that studies how ML techniques can be used to facilitate and automate a range of data operations (e.g. ML-assisted labeling, synthesis, selection, augmentation), and the associated challenges of quality, security, privacy and fairness for which ML techniques can also enable solutions. Topics of interest include but are not limited to:



- Methods of using ML to assist human annotators in data labeling 

- Methods of automated data engineering, such as synthesis, augmentation, re-weighting, etc.

- Theories, methods, and studies to characterize, detect, or mitigate data bias

- Methods of detecting and preserving privacy information in data

- Systems for automating data operations and analytics

- Applications based on data-human-machine interactions

Call for papers

Ajmal quotes:

"Extended the loss so it’s just a binary cross entropy for all relation types added together"

"And the prediction of a link is a dot product
Yes I borrowed from GRail (another paper from Hamilton), but they used margin loss"

"Yes correct, the novelty is also in how the supply chain is represented as a Knowledge graph, there’s a couple bipartite projections to get the KG, and the cutoff weight for including links from projection is added as a hyper parameter to the net, that I haven’t seen before as well"

==> reviewers-comments.txt <==
Reviewer #1
Questions
1. Is this paper relevant to ML4data
Yes
2. Please elaborate on your answer to the previous question if necessary
This paper interprets identifying missing dependency links between entities in the graph-like dataset as a method to enable actionable decisions. Using a graph representation learning approach on an automotive supply chain tabular dataset, they beat a state-of-the-art baseline on this task.
3. What does the submission do well?
The submission clearly motivates why supply chain link prediction is important, and how existing baselines are fairly weak on this task.

To me, the key idea in the paper relevant to this workshop is how they transform the messy automotive tabular dataset into a heterogeneous knowledge graph and then enrich the graph using supply-chain-specific domain knowledge about the co-occurrence of company capabilities and products. This section was described clearly with illustrations.

The paper also beats the existing SOTA on this task after applying GraphSAGE on the constructed graph.
4. How could the submission be improved?
On Novelty:
Tabular data to KG: To me, the paper comes across as applying existing ideas to a new task, namely, supply chain link prediction. The idea of constructing a knowledge graph from messy tabular data is well studied (http://www.cs.ox.ac.uk/isg/challenges/sem-tab/2020/index.html) and there's been lots of work at enriching such graphs with missing data. This paper proposes one such technique based on supply-chain domain-specific knowledge which they haven't sufficiently demonstrated can generalize to other datasets within the domain or other related tasks.

On beating SOTA:
SNLP looks like a weak baseline and applying vanilla GraphSAGE on the KG to me isn't teaching the reader how to utilize the weakly labeled links efficiently.

On reproducibility:
The dataset appears to be private so the results can be hard to validate/improved upon.

Overall, reformulating the approach to be more generalizable than a supply chain specific application paper would make this a strong workshop paper.
5. Is the paper formatted according to the guidelines? (ICML format, 4-6 pages, unlimited references and appendix)
Yes
6. Please assign an overall grade to the submission.
Borderline
7. How confident are you in your review?
You are confident in your assessment, but not absolutely certain.

Reviewer #2
Questions
1. Is this paper relevant to ML4data
Yes
2. Please elaborate on your answer to the previous question if necessary
Their method is relevant to ml4data since it is finding relationships in the data (and this in turn could give insights on whether there are malicious activities up in the supply chain) by using machine learning methods. They introduce the first method to learn a heterogeneous graph of supply chain network data. And leverage the learned representation to achieve state of the art performance on link prediction using a relational graph convolution network. Since there is a gap between a complete representation of a network and raw data since companies often have missing information due to competitive/secretive behaviors - then a graphical representation in the form of link prediction can help with the missing data and give more insights in the supply chain without exposing the company.
3. What does the submission do well?
It would help with security since it will help businesses to sever links with nefarious entities, and also mitigate risk of supply failure. Doesn't assume that all information will be available on the business website. Deriving relationships from data that would be hard to link together especially if the data is missing and create a graphical representation that gives more insights in the information without exposing companies or their secretive data. It is an overall well-written paper.
4. How could the submission be improved?
The experiments and results section could be improved. For instance, if one just reads that section it would be really hard to know what experiments were done. I would have also liked to see a bit more discussion on how to interpret the results and how this can be used and more graphs. The related works section could also be improved, even if the application of link prediction in supply network has been scarce it would be good to know what are the current methods, or explaining SNLP more in depth, or what is being done if related to the field at all. It is mentioned that the same dataset as SNLP is used, but maybe add a little bit more description to the dataset.
5. Is the paper formatted according to the guidelines? (ICML format, 4-6 pages, unlimited references and appendix)
Yes
6. Please assign an overall grade to the submission.
Borderline
7. How confident are you in your review?
You are fairly confident in your assessment.

TODO
1. 1 paragraph give brief explanation on marklines database
2. 1 paragraph on SNLP
3. address Alexandra's comments


